Dynamic Capacity Networks

We introduce the Dynamic Capacity Network (DCN), a neural network that can adaptively assign its capacity across different portions of the input data. This is achieved by combining modules of two types: low-capacity sub-networks and high-capacity sub-networks. The low-capacity sub-networks are applied across most of the input, but also provide a guide to select a few portions of the input on which to apply the high-capacity sub-networks. The selection is made using a novel gradient-based attention mechanism, that efficiently identifies input regions for which the DCN's output is most sensitive and to which we should devote more capacity. We focus our empirical evaluation on the Cluttered MNIST and SVHN image datasets. Our findings indicate that DCNs are able to drastically reduce the number of computations, compared to traditional convolutional neural networks, while maintaining similar or even better performance.

==> iclr_rebuttal.txt <==
We thank the reviewers for their comments. All questions and concerns have been addressed and the paper has been modified accordingly.

R2:
Q1- Description of refined feature map confusing
We have modified the description and added a formal definition in the paper.

Q2- Empirical analysis of regression regularizer
This regularizer helps in achieving better generalization in DCN. When we remove this term the DCN model achieves only 1.71% test error. We added Figure 5 to show the effect of this term during training.

Q3- Training the saliency map M using REINFORCE
This is a very good point. The main contribution of this paper is to propose a simple hard attention mechanism, which despite being not explicitly trained, can effectively attend to task-relevant regions. A major drawback of typical hard-attention mechanisms, e.g. (Mnih et al. 2014), is that they can be hard to train due to the high variance of the gradient estimates. These methods can also be computationally expensive as they need multiple samples of gradient estimates. One future direction for our work is to provide an initial policy that can serve as a basis for REINFORCE-based policy learning.

Q4- Gain due to convolution over fully connected layers
In our experiments the DCN model with two baselines in addition to DRAW, the coarse model, which applies multiple coarse convolutional layers over the whole input, and the fine model which applies multiple fine convolutional layers over the whole input. We show that our proposed DCN model can achieve better classification accuracy than both models, while also staying more computationally efficient than the fine model.

R3:
Q1- SVHN application is confusing
The goal of this experiment is to show that the DCN approach can be used in a transfer learning scenario, where training and test data distributions are different. The DCN model leverages pre-trained coarse and fine models, and uses our attention mechanism to apply the fine model to few input regions at test-time only. We have modified the paper to clarify the motivation and execution of this experiment.

Q2- Fine network applied everywhere in SVHN
Fine network is applied everywhere only as a baseline for comparison.

Q3- Simple averaging of coarse and fine
We have tried this suggestion and found that it performs worse than the fine model. The results are: 27.4%, 26.0% and 25.8% for the 3 scales respectively. This makes sense as we expect coarse predictions to be systematically worse than fine ones. In addition, we do not gain here any computational benefit. The main advantage of DCN is to reduce computations by applying the fine model only on small portions of the input.

Q4- How derivative of entropy is exactly a saliency
We refer to the entropy gradient as a saliency measure because it detects input regions that affect mostly the uncertainty in predictions. It can find important input regions with respect to the given task. Our saliency measure is defined over input regions (in contrast to pixel-wise measures). It is also task-dependent (in contrast to task-independent measures), because it is defined using a coarse model trained on the same task.

Q5- Regression regularizer effect on coarse and fine features
We have clarified the effect of this loss on coarse and fine features in the text. The fine layers are not affected by this term, as we use it only to optimize the coarse layers. As you mentioned, coarse features are encouraged to mimic the fine features. Please refer to A2 for reviewer R2 for more discussion.

Q6- Include other methods for comparison on SVHN
Since all previous literature on SVHN dealt with a simpler task where images are cropped and resized, we do not think it will be fair comparison with previously reported results on this dataset.

Q7- Weight predictions according to P(S_0 = 0)
Since we do not have length 0 as a class, we tried another variation of your idea. We weighted predictions of each digit S_i in the sequence by 1-P(S_i=0), where 0 is the null character. The results were worse than weighting with inverse entropy, with: 23.4%, 21.1% and 20.1% for the 3 scales respectively. We do share the reviewer’s opinion that there is room for improvement in the way we aggregate predictions, and this is left for future work.

R6:
Q1- idea is not new
We respectfully disagree. We propose in this paper a new model that can "attend" to task-relevant input regions and assign capacity accordingly. We show that our approach, while being trained end-to-end with simple back-propagation, can achieve very good performance on standard benchmark datasets and has significant computational advantages.

Q2- restricted to small and limited datasets
We respectfully disagree again. We apply our approach on a challenging task of recognizing multi-digits in un-processed SVHN images. The SVHN dataset has over 230K images, some of which can have very high resolution.

Q3- Comparison with saliency by Simonyan and Zisserman
This measure requires access to the output labels, which makes it inapplicable at test-time.

Q4- Very simple alternatives of attention
The cluttered MNIST dataset is a standard benchmark for attention models, and there has been previous records on it including (Mnih et al., 2014) and (Gregor et al., 2015). Our model outperforms both models on this dataset. Furthermore, we show that our approach performs well and has a considerable speed-up on real-world images of SVHN. A naive attentional model will obviously not work in this context.

Q5- fewer multiplications/faster runtime on a GPU
We verify in our paper the runtime speed-up using a GPU implementation on the SVHN dataset. We obtain over 6X speed-up, on average, on the largest 100 test images. Furthermore, we observe in all of our experiments that the number of multiplications is a very good indicator of the speed of convolutional models. For instance, a training epoch in the DCN model takes almost 2.9X less time than the fine model’s epoch.


==> icml_rebuttal.txt <==
We sincerely thank the reviewers for their comments. All questions and concerns are addressed below.

R4:
1. Yes, the architecture used for the fine model (Table 2), which we describe in detail in Appendix 6.2, is very similar to the model of Goodfellow et al. (2013). The main difference is that we do not use maxout units, but as reported in Jaderberg et al. (2015), we find that this is not very important as one can achieve the same results on cropped SVHN images with a similar architecture using only ReLu units.  

2. The strong baseline you are referring to would presumably be trained with information not accessible to our learner. As such, it represents an “unfair” baseline. Further, digit locations are not available in cluttered MNIST, while for SVHN, in which digit locations are available, it would make the problem easier. However, this baseline could be an interesting upper bound to gauge the performance of our models. We can also refer to the performance of models trained on the cropped images, e.g. (Goodfellow et al., 2013), (Ba et al., 2014), and (Jaderberg et al., 2015).

R5:
1. Your understanding is correct. Computing the saliency map requires an additional forward and backward pass, but only on the top layers. Hence, we need to insure that computations of the top layers are much cheaper to compute than the fine layers (which is typically the case). More precisely, we need to insure that the total number of computations in: 1) coarse layers on the full input, 2) fine patches, and 3) saliency map, is significantly less than computations of the fine layers on the full input, in order to gain computational savings with DCN.
We observe that on MNIST, we can achieve a 2.9x wall clock time speed-up (as reported in 4.1.3) and a 5.8x average time speedup on large SVHN images (as reported in 4.2.4). 

2. The intuition behind using the hints objective is to insure that the refined representation vectors fed into top layers are homogeneous. We show that it can indeed draw fine and coarse vectors to have close values (Figure 2), and that it improves the model's generalization by reducing the test error from 1.71% to 1.39% (Table 1).

R6:
1. We believe that our attention mechanism would still work when coarse predictions are confident but wrong. Devoting more capacity through the fine layers would allow the DCN to rectify its prediction, which means that it can remove probability mass from the incorrect class and increase its uncertainty. Hence, this will increase the likelihood of the model taking the right decision.

2. We do not observe a clear drawback for using the hints objective. However, we need to make sure it does not override the signal coming from the classification objective. The classification objective provides a direct signal for optimizing the coarse layers on the given task, which helps in attending to task-relevant input regions.

3. We have been focusing so far on models that can dynamically assign more capacity by replacing initial coarse representations with fine ones. This has the advantage of allowing the model to dynamically change the number of features replaced, either during training or between training and testing. We agree that this is an interesting research direction that can be explored in future work.

4. We have not contacted the other authors about this point, but we hypothesize that they have not explored well enough increasing the depth of their baseline models.


==> icml_reviews.txt <==
Assigned_Reviewer_4 - score (3/4)
=================================

It's a bit of a pity that the SVHN (which is a more interesting baseline than cluttered MNIST), this is the only paper available in the setting of using the entire image (as opposed to the cropped bounding box). Have the authors tried implementing a few of the available baselines that do well on SVHN (like maxout nets) and train them on the full images?

I think I would've liked a comparison with a strong baseline for the MNIST and SVHN tasks, whereby you train a regressor for the position(s) of the digits/characters and a classifier on the predicted box. Yes, it wouldn't be end to end, but it would still be something that people would typically try in such a scenario.


Assigned_Reviewer_5 - score (4/4)
=================================

I like the paper very much. There are a couple of questions which I think needs clarity. 

1. If i'm correctly understanding, for every test image the model needs to compute the saliency map (eq 2 and eq 3). I wonder how expensive is this operation? And whether the time taken to compute this is comparable to applying the fine model on the entire image? The authors should really run a collection of experiments where they also report the wall clock time taken to recognize digits for their proposed model and other models. 

2. The hints objective (eq 6) seems to be a bit ad-hoc and almost placed as an after thought. What happens when you don't use such an objective in your model training?


Assigned_Reviewer_6 - score (3/4)
=================================
Here are some questions/comments:
- The rule for the hard attention is to select the regions whose features produce the largest variations in entropy on the output probability of the model. This rule is appropriate when the coarse prediction is already pointing towards the correct class, albeit with large uncertainty. Indeed, reducing the entropy in that case increases the likelihood the model will make the right decision. However, what happens when the coarse model makes a confident decision that is wrong? Isn't increasing/decreasing the entropy in that case arbitrary if the goal is to find the perturbation that will bring the model into the right class? 
- The "hint" version seems necessary in light of the previous description. Indeed, since the attention is based on a derivative on uncertainty, this essentially forces the refinement to be a local perturbation of the coarse features. Is there any reason NOT to do the hint version? 
- This brings us to the question that perhaps the model is still "wasting" computation, the sense that fine-scale is by construction going to be extremely correlated with the coarse scale. This is in stark contrast with standard multiscale approaches, in which the fine scale coefficients are in the residual space. I am wondering whether the fine scale coefficients could be used in the final model by concatenating them with the coarse scale ones. In order for the model to exploit the location of these fine-scale features, one could append the spatial index of the patches as extra features (which results in a negligible increase of dimensionality). 
- I am a bit surprised to see that a simple feedforward model (the fine model in Table 1) does significantly better than the state-of-the-art in that dataset. How come this baseline was not tested in previous works?

